Deep Retinal Image Understanding

This paper presents Deep Retinal Image Understanding (DRIU), a unified framework of retinal image analysis that provides both retinal vessel and optic disc segmentation. We make use of deep Convolutional Neural Networks (CNNs), which have proven revolutionary in other fields of computer vision such as object detection and image classification, and we bring their power to the study of eye fundus images. DRIU uses a base network architecture on which two set of specialized layers are trained to solve both the retinal vessel and optic disc segmentation. We present experimental validation, both qualitative and quantitative, in four public datasets for these tasks. In all of them, DRIU presents super-human performance, that is, it shows results more consistent with a gold standard than a second human annotator used as control.

==> data/pr/DRIONS-DB_test_fr_Human_ods.txt <==
Precision	Recall
0.9645	0.9695


==> data/pr/DRIONS-DB_test_fr_Human_ods_f.txt <==
0.967


==> data/pr/DRIONS-DB_test_fr_Human_points.txt <==
Precision	Recall
	0.9762    0.9597
	0.8962    0.9937
	0.9737    0.9829
	0.9460    0.9712
    0.9470    0.9990
    0.9933    0.9692
    0.9489    0.9905
    0.9698    0.9569
    0.9705    0.9777
    0.9483    0.9835
    0.9693    0.9956
    0.9164    0.9969
    0.9567    0.9956
    0.9788    0.9835
    0.9551    0.9808
    0.9576    0.9955
    0.9660    0.9775
    0.9420    0.9853
    0.9633    0.9932
    0.9724    0.9861
    0.9751    0.9796
    0.9197    0.9963
    0.9711    0.9960
    0.9589    0.9358
    0.9508    0.9946
    0.9617    0.9821
    0.9496    0.9934
    0.9707    0.9767
    0.9563    0.9797
    0.9908    0.9262
    0.9915    0.9165
    0.9869    0.9733
    0.9729    0.9460
    0.9731    0.8299
    0.9705    0.9752
    0.9798    0.9672
    0.9279    0.9890
    0.9592    0.9838
    0.9751    0.9604
    0.9788    0.9577
    0.9914    0.9460
    0.9821    0.9588
    0.9822    0.9605
    0.9820    0.9492
    0.9350    0.9569
    0.9859    0.9489
    0.9938    0.8737
    0.9692    0.9845
    0.9683    0.9825
    0.9660    0.9818

==> data/pr/DRIONS-DB_test_fr_VGG.txt <==
Precision	Recall
0.607694	1.000000
0.705868	1.000000
0.744510	1.000000
0.757391	1.000000
0.770310	1.000000
0.776751	1.000000
0.785003	1.000000
0.789634	1.000000
0.795583	1.000000
0.799300	1.000000
0.804067	1.000000
0.808217	1.000000
0.810767	1.000000
0.814383	0.999997
0.816531	0.999995
0.819717	0.999995
0.821760	0.999995
0.824534	0.999992
0.826245	0.999992
0.828805	0.999987
0.831202	0.999985
0.832841	0.999985
0.835070	0.999982
0.836536	0.999982
0.838641	0.999982
0.840091	0.999977
0.842090	0.999972
0.843511	0.999966
0.845315	0.999961
0.846485	0.999958
0.848343	0.999956
0.850150	0.999953
0.851284	0.999950
0.853155	0.999945
0.854316	0.999943
0.855938	0.999935
0.857096	0.999927
0.858759	0.999919
0.859909	0.999914
0.861505	0.999898
0.863121	0.999877
0.864076	0.999877
0.865763	0.999846
0.866818	0.999844
0.868353	0.999819
0.869324	0.999811
0.870814	0.999799
0.871850	0.999783
0.873347	0.999755
0.874315	0.999733
0.875752	0.999706
0.877271	0.999674
0.878271	0.999647
0.879678	0.999605
0.880681	0.999579
0.882142	0.999537
0.883129	0.999480
0.884657	0.999427
0.885729	0.999394
0.887220	0.999299
0.888658	0.999212
0.889687	0.999150
0.891192	0.999092
0.892181	0.999045
0.893708	0.998938
0.894753	0.998855
0.896367	0.998767
0.897374	0.998679
0.899007	0.998512
0.900116	0.998435
0.901776	0.998294
0.903549	0.998164
0.904652	0.998032
0.906401	0.997864
0.907590	0.997733
0.909380	0.997504
0.910523	0.997357
0.912477	0.997103
0.913680	0.996931
0.915706	0.996621
0.917763	0.996320
0.919172	0.996063
0.921504	0.995662
0.922983	0.995390
0.925380	0.994989
0.927016	0.994639
0.929575	0.993999
0.931498	0.993550
0.934322	0.992783
0.936321	0.992132
0.939461	0.991058
0.939461	0.991058
0.940612	0.990687
0.940612	0.990687
0.940612	0.990687
0.940612	0.990687
0.941728	0.990242
0.941728	0.990242
0.941728	0.990242
0.941728	0.990242
0.942853	0.989788
0.942853	0.989788
0.942853	0.989788
0.942853	0.989788
0.944033	0.989336
0.944033	0.989336
0.944033	0.989336
0.944033	0.989336
0.945340	0.988853
0.945340	0.988853
0.945340	0.988853
0.945340	0.988853
0.946661	0.988285
0.946661	0.988285
0.946661	0.988285
0.946661	0.988285
0.947981	0.987631
0.947981	0.987631
0.947981	0.987631
0.947981	0.987631
0.949446	0.987003
0.949446	0.987003
0.949446	0.987003
0.949446	0.987003
0.950994	0.986285
0.950994	0.986285
0.950994	0.986285
0.950994	0.986285
0.952568	0.985465
0.952568	0.985465
0.952568	0.985465
0.952568	0.985465
0.954267	0.984567
0.954267	0.984567
0.954267	0.984567
0.954267	0.984567
0.955866	0.983666
0.955866	0.983666
0.955866	0.983666
0.955866	0.983666
0.957629	0.982486
0.957629	0.982486
0.957629	0.982486
0.959544	0.981230
0.959544	0.981230
0.959544	0.981230
0.959544	0.981230
0.961552	0.979802
0.961552	0.979802
0.961552	0.979802
0.961552	0.979802
0.963647	0.978192
0.963647	0.978192
0.963647	0.978192
0.963647	0.978192
0.965854	0.976241
0.965854	0.976241
0.965854	0.976241
0.965854	0.976241
0.968239	0.973834
0.968239	0.973834
0.968239	0.973834
0.968239	0.973834
0.970948	0.971038
0.970948	0.971038
0.970948	0.971038
0.970948	0.971038
0.973870	0.967643
0.973870	0.967643
0.973870	0.967643
0.973870	0.967643
0.977179	0.963030
0.977179	0.963030
0.977179	0.963030
0.977179	0.963030
0.980778	0.956994
0.980778	0.956994
0.980778	0.956994
0.980778	0.956994
0.984936	0.947708
0.984936	0.947708
0.984936	0.947708
0.984936	0.947708
0.990000	0.932089
0.990000	0.932089
0.990000	0.932089
0.990000	0.932089
0.996298	0.891005
0.996298	0.891005
0.996298	0.891005
1.000000	0.000000


==> data/pr/DRIONS-DB_test_fr_VGG_ods.txt <==
Precision	Recall
0.968239	0.973834


==> data/pr/DRIONS-DB_test_fr_VGG_ods_f.txt <==
0.971


==> data/pr/DRIVE_test_fb_CRFs_ods.txt <==
Precision	Recall
0.777033	0.784712


==> data/pr/DRIVE_test_fb_CRFs_ods_f.txt <==
0.781


==> data/pr/DRIVE_test_fb_HED.txt <==
Precision	Recall
0.087578	1.000000
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.141615	0.997793
0.151008	0.996998
0.151008	0.996998
0.151008	0.996998
0.158895	0.996411
0.166126	0.995810
0.179481	0.994840
0.185752	0.994357
0.191814	0.993870
0.197689	0.993425
0.208976	0.992546
0.214366	0.992138
0.219592	0.991709
0.229662	0.990863
0.234525	0.990421
0.239305	0.990002
0.243914	0.989568
0.252928	0.988770
0.257282	0.988402
0.261551	0.988013
0.265800	0.987599
0.273913	0.986788
0.277879	0.986363
0.281783	0.985941
0.289363	0.985193
0.293099	0.984787
0.296736	0.984366
0.300341	0.983999
0.307390	0.983219
0.310817	0.982857
0.314194	0.982466
0.317538	0.982093
0.324114	0.981360
0.327335	0.980987
0.330493	0.980615
0.336728	0.979952
0.339820	0.979581
0.342858	0.979217
0.345887	0.978869
0.351783	0.978166
0.354672	0.977811
0.357565	0.977417
0.360391	0.977046
0.366041	0.976354
0.368762	0.975989
0.371499	0.975653
0.376863	0.974884
0.379556	0.974535
0.382172	0.974128
0.384752	0.973780
0.389945	0.972979
0.392533	0.972586
0.395075	0.972191
0.400153	0.971490
0.402664	0.971128
0.405147	0.970741
0.407590	0.970344
0.412509	0.969591
0.414934	0.969188
0.417338	0.968789
0.419701	0.968371
0.424471	0.967559
0.426818	0.967193
0.429197	0.966844
0.433836	0.966094
0.436131	0.965709
0.438466	0.965270
0.440755	0.964887
0.445358	0.964053
0.447633	0.963595
0.449884	0.963192
0.452119	0.962769
0.456655	0.961895
0.458930	0.961481
0.461081	0.961064
0.465590	0.960166
0.467864	0.959717
0.470038	0.959282
0.472141	0.958816
0.476571	0.957953
0.478738	0.957506
0.480965	0.957021
0.483203	0.956566
0.487489	0.955677
0.489646	0.955219
0.491780	0.954715
0.496118	0.953846
0.498264	0.953356
0.500452	0.952848
0.502580	0.952294
0.506923	0.951235
0.508990	0.950692
0.511127	0.950164
0.515477	0.949103
0.517693	0.948553
0.519845	0.948016
0.521975	0.947473
0.526263	0.946402
0.528450	0.945884
0.530605	0.945307
0.532757	0.944745
0.537168	0.943580
0.539359	0.942990
0.541643	0.942385
0.546035	0.941152
0.548266	0.940585
0.550513	0.939947
0.552719	0.939282
0.557140	0.938035
0.559319	0.937422
0.561589	0.936789
0.563830	0.936140
0.568373	0.934691
0.570615	0.934018
0.572848	0.933253
0.577306	0.931770
0.579581	0.930980
0.581787	0.930240
0.584135	0.929430
0.588881	0.927814
0.591207	0.926948
0.593461	0.926092
0.595809	0.925102
0.600457	0.923281
0.602860	0.922346
0.605284	0.921414
0.610154	0.919533
0.612629	0.918588
0.615095	0.917609
0.617498	0.916557
0.622419	0.914424
0.624804	0.913230
0.627277	0.912114
0.632388	0.909847
0.634915	0.908740
0.637540	0.907528
0.640102	0.906250
0.645268	0.903796
0.647926	0.902364
0.650577	0.901055
0.653180	0.899706
0.658599	0.896751
0.661396	0.895228
0.664134	0.893854
0.669722	0.890921
0.672514	0.889460
0.675257	0.887821
0.678166	0.886126
0.684090	0.882830
0.686992	0.881142
0.690076	0.879482
0.693115	0.877669
0.699224	0.873918
0.702380	0.871942
0.705516	0.870026
0.711865	0.865824
0.715043	0.863641
0.718262	0.861428
0.721534	0.859063
0.728051	0.854393
0.731524	0.851923
0.734877	0.849434
0.738447	0.846814
0.745746	0.841360
0.749356	0.838476
0.752987	0.835468
0.760491	0.829331
0.764136	0.826219
0.767933	0.822764
0.771920	0.819230
0.779968	0.811936
0.784099	0.808118
0.788374	0.804112
0.796801	0.795762
0.801195	0.791205
0.805493	0.786466
0.809997	0.781779
0.819376	0.771489
0.824224	0.765962
0.828954	0.759907
0.833880	0.754064
0.843933	0.741033
0.848942	0.733893
0.854321	0.726442
0.865344	0.709713
0.870806	0.700713
0.876678	0.691188
0.882293	0.680997
0.894186	0.658690
0.900110	0.646166
0.906416	0.632724
0.912423	0.618208
0.925020	0.585135
0.931463	0.566550
0.937957	0.546290
0.951937	0.497994
0.959069	0.469261
0.965603	0.436399
0.972092	0.398434
0.984822	0.300993
0.990611	0.236120
0.990611	0.236120
0.990611	0.236120
0.990611	0.236120
0.990611	0.236120
0.990611	0.236120
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.995746	0.155123
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658
0.999340	0.049658


==> data/pr/DRIVE_test_fb_HED_ods.txt <==
Precision	Recall
0.796801	0.795762


==> data/pr/DRIVE_test_fb_HED_ods_f.txt <==
0.796


==> data/pr/DRIVE_test_fb_HED_ois_f.txt <==
0.801


==> data/pr/DRIVE_test_fb_Human_ods.txt <==
Precision	Recall
0.806601	0.775653


==> data/pr/DRIVE_test_fb_Human_ods_f.txt <==
0.791


==> data/pr/DRIVE_test_fb_Kernel_Boost.txt <==
Precision	Recall
0.083725	1.000000
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.135932	0.999932
0.148258	0.999276
0.148258	0.999276
0.148258	0.999276
0.162784	0.998238
0.177688	0.997090
0.206272	0.994290
0.219620	0.992887
0.232187	0.991450
0.244075	0.990098
0.265947	0.987540
0.276069	0.986275
0.285638	0.984943
0.303459	0.982338
0.311777	0.981179
0.319694	0.979986
0.327258	0.978858
0.341487	0.976591
0.348250	0.975522
0.354807	0.974489
0.361069	0.973414
0.373032	0.971363
0.378831	0.970362
0.384328	0.969399
0.394946	0.967538
0.400077	0.966636
0.405013	0.965726
0.409816	0.964807
0.419148	0.962970
0.423712	0.962054
0.428128	0.961186
0.432486	0.960275
0.440827	0.958445
0.444980	0.957618
0.448964	0.956802
0.456704	0.955060
0.460499	0.954152
0.464124	0.953303
0.467803	0.952550
0.474850	0.950882
0.478270	0.950099
0.481622	0.949236
0.484923	0.948524
0.491399	0.946997
0.494604	0.946229
0.497700	0.945497
0.503825	0.944021
0.506836	0.943253
0.509817	0.942466
0.512655	0.941720
0.518312	0.940320
0.521115	0.939549
0.523926	0.938763
0.529277	0.937259
0.531975	0.936542
0.534626	0.935774
0.537268	0.935000
0.542413	0.933596
0.544952	0.932869
0.547407	0.932167
0.549859	0.931380
0.554683	0.929877
0.557095	0.929136
0.559565	0.928465
0.564336	0.927038
0.566660	0.926332
0.568977	0.925564
0.571232	0.924857
0.575728	0.923342
0.577909	0.922620
0.580076	0.921914
0.582224	0.921188
0.586507	0.919748
0.588700	0.919078
0.590813	0.918412
0.594895	0.916946
0.597004	0.916243
0.599138	0.915612
0.601173	0.914878
0.605314	0.913361
0.607244	0.912673
0.609134	0.911906
0.611105	0.911120
0.615148	0.909693
0.617121	0.908936
0.618973	0.908157
0.622771	0.906643
0.624699	0.905844
0.626605	0.905101
0.628569	0.904374
0.632383	0.902949
0.634260	0.902182
0.636137	0.901423
0.639746	0.899878
0.641549	0.899038
0.643442	0.898295
0.645337	0.897524
0.648919	0.895903
0.650789	0.895061
0.652631	0.894302
0.654363	0.893454
0.657983	0.891855
0.659718	0.891023
0.661447	0.890235
0.664967	0.888585
0.666703	0.887777
0.668442	0.886946
0.670179	0.886115
0.673744	0.884544
0.675479	0.883681
0.677195	0.882811
0.678915	0.881971
0.682410	0.880214
0.684162	0.879363
0.685889	0.878550
0.689442	0.876831
0.691122	0.875933
0.692866	0.875058
0.694558	0.874253
0.697980	0.872358
0.699771	0.871450
0.701491	0.870566
0.703203	0.869639
0.706668	0.867759
0.708361	0.866804
0.710014	0.865849
0.713467	0.863872
0.715181	0.862832
0.716948	0.861814
0.718577	0.860750
0.722108	0.858653
0.723822	0.857577
0.725554	0.856532
0.728985	0.854295
0.730772	0.853265
0.732472	0.852150
0.734156	0.850982
0.737612	0.848687
0.739375	0.847649
0.741145	0.846553
0.742889	0.845343
0.746533	0.842878
0.748307	0.841591
0.750050	0.840308
0.753491	0.837853
0.755393	0.836626
0.757161	0.835261
0.758913	0.833984
0.762717	0.831218
0.764553	0.829843
0.766434	0.828427
0.768323	0.826949
0.772027	0.824036
0.773892	0.822565
0.775759	0.821013
0.779665	0.818004
0.781655	0.816363
0.783597	0.814768
0.785496	0.813121
0.789585	0.809722
0.791573	0.807943
0.793577	0.806162
0.795693	0.804275
0.799691	0.800585
0.801791	0.798619
0.803851	0.796565
0.808113	0.792617
0.810246	0.790533
0.812429	0.788381
0.814691	0.786240
0.819211	0.781777
0.821468	0.779319
0.823692	0.776859
0.828338	0.771835
0.830649	0.769172
0.833060	0.766486
0.835667	0.763570
0.840516	0.757498
0.843074	0.754362
0.845705	0.751178
0.848416	0.747757
0.853604	0.740614
0.856414	0.736793
0.859280	0.732900
0.865531	0.724463
0.868639	0.720019
0.871732	0.715213
0.875044	0.710299
0.881644	0.699538
0.885194	0.693770
0.888733	0.687559
0.892430	0.680910
0.900512	0.666234
0.904807	0.657876
0.909269	0.649080
0.918856	0.628704
0.924031	0.616583
0.929574	0.602813
0.935677	0.587023
0.949609	0.544976
0.958010	0.514462
0.958010	0.514462
0.958010	0.514462
0.958010	0.514462
0.958010	0.514462
0.958010	0.514462
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.968379	0.471595
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732
0.982770	0.388732


==> data/pr/DRIVE_test_fb_Kernel_Boost_ods.txt <==
Precision	Recall
0.808113	0.792617


==> data/pr/DRIVE_test_fb_Kernel_Boost_ods_f.txt <==
0.800


==> data/pr/DRIVE_test_fb_Kernel_Boost_ois_f.txt <==
0.804


==> data/pr/DRIVE_test_fb_N4_fields.txt <==
Precision	Recall
0.087578	1.000000
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.185485	0.990808
0.254828	0.983624
0.254828	0.983624
0.254828	0.983624
0.313604	0.978482
0.358297	0.974439
0.418067	0.968153
0.437915	0.965433
0.454398	0.962893
0.468822	0.960672
0.493055	0.956295
0.503409	0.954219
0.513011	0.952179
0.530460	0.948454
0.538391	0.946574
0.545820	0.944844
0.552900	0.943097
0.566025	0.939550
0.572273	0.937796
0.578265	0.936048
0.583984	0.934366
0.594788	0.930786
0.599922	0.928976
0.604936	0.927247
0.614519	0.923910
0.619118	0.922311
0.623617	0.920658
0.627925	0.919056
0.636167	0.915847
0.640156	0.914256
0.644131	0.912553
0.647950	0.910847
0.655523	0.907630
0.659110	0.906016
0.662754	0.904451
0.669585	0.901194
0.673103	0.899528
0.676424	0.897952
0.679660	0.896370
0.685982	0.893096
0.689130	0.891516
0.692103	0.889800
0.695060	0.888208
0.701090	0.884930
0.704029	0.883337
0.706895	0.881661
0.712560	0.878333
0.715391	0.876679
0.718134	0.875040
0.720731	0.873337
0.726225	0.869960
0.728854	0.868222
0.731408	0.866492
0.736400	0.863122
0.738924	0.861435
0.741476	0.859730
0.743933	0.857955
0.748829	0.854394
0.751253	0.852635
0.753606	0.850774
0.755918	0.849027
0.760516	0.845458
0.762745	0.843687
0.764952	0.841778
0.769274	0.838182
0.771392	0.836311
0.773544	0.834495
0.775687	0.832533
0.779875	0.828866
0.782075	0.826938
0.784174	0.824964
0.786195	0.823142
0.790293	0.819422
0.792360	0.817482
0.794466	0.815515
0.798556	0.811614
0.800536	0.809544
0.802414	0.807651
0.804393	0.805669
0.808280	0.801880
0.810085	0.799875
0.811954	0.797860
0.813903	0.795886
0.817617	0.791757
0.819471	0.789777
0.821348	0.787789
0.824915	0.783551
0.826745	0.781535
0.828456	0.779402
0.830248	0.777404
0.833763	0.773208
0.835467	0.771039
0.837182	0.768885
0.840605	0.764621
0.842333	0.762430
0.844018	0.760222
0.845714	0.758105
0.848993	0.753741
0.850622	0.751436
0.852273	0.749179
0.853917	0.746919
0.857142	0.742389
0.858668	0.740043
0.861946	0.735427
0.865004	0.730894
0.866585	0.728620
0.868147	0.726309
0.869757	0.724006
0.872663	0.719148
0.874158	0.716732
0.875807	0.714324
0.877292	0.711835
0.880357	0.707073
0.881850	0.704678
0.883329	0.702133
0.886214	0.697089
0.887656	0.694595
0.889118	0.691901
0.890513	0.689322
0.893499	0.684133
0.894963	0.681508
0.896519	0.678843
0.898010	0.676142
0.900848	0.670766
0.902241	0.668143
0.903660	0.665380
0.906383	0.659676
0.907746	0.656876
0.909082	0.654177
0.910486	0.651400
0.913260	0.645765
0.914639	0.642931
0.915918	0.640019
0.918572	0.633998
0.919857	0.630994
0.921033	0.627932
0.922366	0.624857
0.924952	0.618740
0.926206	0.615669
0.927533	0.612532
0.928842	0.609369
0.931266	0.602797
0.932498	0.599581
0.933801	0.596181
0.936196	0.589494
0.937491	0.586024
0.938674	0.582524
0.939903	0.579087
0.942293	0.572076
0.943443	0.568478
0.944668	0.564820
0.945765	0.561120
0.948013	0.553629
0.949178	0.549826
0.950216	0.545987
0.952459	0.537977
0.953611	0.534104
0.954767	0.530069
0.955895	0.525784
0.957983	0.517490
0.959131	0.513213
0.960198	0.509042
0.961254	0.504825
0.963336	0.495714
0.964378	0.491226
0.965487	0.486552
0.967472	0.476796
0.968415	0.471714
0.969331	0.466616
0.970330	0.461639
0.972194	0.451188
0.973039	0.445862
0.973895	0.440176
0.975713	0.428821
0.976507	0.422835
0.977438	0.416851
0.978232	0.410713
0.979843	0.397693
0.980701	0.390980
0.981420	0.384270
0.982135	0.377444
0.983711	0.363077
0.984564	0.355643
0.985460	0.347853
0.986925	0.331845
0.987584	0.323579
0.988240	0.314762
0.988865	0.305626
0.990476	0.286820
0.991071	0.276810
0.991745	0.266323
0.992385	0.255877
0.993368	0.233695
0.993853	0.221746
0.994291	0.209591
0.995232	0.183113
0.995753	0.168756
0.996157	0.153991
0.996445	0.137683
0.997641	0.101104
0.998008	0.079855
0.998008	0.079855
0.998008	0.079855
0.998008	0.079855
0.998008	0.079855
0.998008	0.079855
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998284	0.056436
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308
0.998628	0.029308


==> data/pr/DRIVE_test_fb_N4_fields_ods.txt <==
Precision	Recall
0.808280	0.801880


==> data/pr/DRIVE_test_fb_N4_fields_ods_f.txt <==
0.805


==> data/pr/DRIVE_test_fb_N4_fields_ois_f.txt <==
0.809


==> data/pr/DRIVE_test_fb_Ours.txt <==
Precision	Recall
0.087578	1.000000
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.152829	0.999026
0.178951	0.998195
0.178951	0.998195
0.178951	0.998195
0.197595	0.997426
0.212930	0.996791
0.238135	0.995607
0.248862	0.995009
0.258655	0.994412
0.267757	0.993864
0.284162	0.992881
0.291644	0.992387
0.298754	0.991930
0.311674	0.991071
0.317801	0.990674
0.323679	0.990269
0.329243	0.989866
0.339798	0.989090
0.344833	0.988723
0.349627	0.988348
0.354305	0.987990
0.363221	0.987291
0.367440	0.986927
0.371561	0.986582
0.379603	0.985944
0.383380	0.985630
0.387199	0.985285
0.390925	0.984957
0.397999	0.984361
0.401446	0.983979
0.404874	0.983721
0.408139	0.983388
0.414523	0.982734
0.417624	0.982405
0.420701	0.982090
0.426688	0.981426
0.429636	0.981132
0.432543	0.980800
0.435417	0.980490
0.441011	0.979860
0.443784	0.979529
0.446378	0.979205
0.448992	0.978867
0.454229	0.978258
0.456770	0.977990
0.459284	0.977642
0.464196	0.976943
0.466656	0.976613
0.469121	0.976299
0.471511	0.975949
0.476146	0.975230
0.478493	0.974918
0.480819	0.974608
0.485371	0.974005
0.487589	0.973682
0.489829	0.973396
0.491995	0.973073
0.496305	0.972404
0.498478	0.972048
0.500662	0.971699
0.502761	0.971367
0.506948	0.970692
0.509047	0.970386
0.511062	0.970034
0.515122	0.969343
0.517136	0.968999
0.519179	0.968662
0.521152	0.968318
0.525129	0.967646
0.527094	0.967243
0.529071	0.966886
0.530962	0.966533
0.534796	0.965803
0.536707	0.965418
0.538646	0.965030
0.542465	0.964364
0.544363	0.963972
0.546254	0.963580
0.548138	0.963231
0.551848	0.962407
0.553660	0.961999
0.555493	0.961537
0.557249	0.961092
0.560994	0.960267
0.562802	0.959843
0.564623	0.959428
0.568245	0.958573
0.570023	0.958148
0.571809	0.957715
0.573659	0.957294
0.577296	0.956367
0.579075	0.955951
0.580848	0.955522
0.584415	0.954571
0.586227	0.954088
0.588004	0.953625
0.589776	0.953145
0.593315	0.952130
0.595021	0.951605
0.596811	0.951141
0.598613	0.950646
0.602144	0.949632
0.603911	0.949142
0.605674	0.948605
0.609281	0.947564
0.611084	0.947009
0.612914	0.946478
0.614736	0.945984
0.618297	0.944873
0.620061	0.944308
0.621840	0.943727
0.623641	0.943202
0.627343	0.942038
0.629167	0.941439
0.630937	0.940838
0.634597	0.939658
0.636365	0.939012
0.638165	0.938325
0.639998	0.937697
0.643574	0.936382
0.645398	0.935693
0.647197	0.935028
0.649092	0.934340
0.652771	0.932985
0.654619	0.932270
0.656469	0.931542
0.660237	0.930145
0.662050	0.929397
0.663933	0.928600
0.665773	0.927823
0.669578	0.926232
0.671523	0.925418
0.673438	0.924616
0.677312	0.922916
0.679285	0.922085
0.681160	0.921167
0.683048	0.920177
0.687010	0.918401
0.689075	0.917394
0.691126	0.916453
0.693125	0.915470
0.697383	0.913363
0.699444	0.912395
0.701491	0.911316
0.705716	0.909121
0.707920	0.908078
0.710011	0.906893
0.712197	0.905763
0.716597	0.903268
0.718829	0.902062
0.720924	0.900910
0.723056	0.899575
0.727678	0.896916
0.729995	0.895487
0.732209	0.894104
0.736985	0.891131
0.739390	0.889676
0.741832	0.888187
0.744315	0.886568
0.749230	0.883244
0.751685	0.881635
0.754150	0.880002
0.756852	0.878195
0.762024	0.874352
0.764661	0.872339
0.767382	0.870271
0.773016	0.866002
0.775797	0.863748
0.778494	0.861449
0.781465	0.859137
0.787332	0.854259
0.790396	0.851727
0.793511	0.849025
0.799904	0.843521
0.803020	0.840492
0.806251	0.837460
0.809579	0.834285
0.816362	0.827439
0.819844	0.823692
0.823371	0.819932
0.827126	0.815886
0.834590	0.807456
0.838662	0.803007
0.842811	0.798337
0.851214	0.787940
0.855583	0.782279
0.859997	0.776197
0.864499	0.769729
0.874103	0.755661
0.879139	0.747998
0.884063	0.739634
0.889625	0.731018
0.900741	0.711512
0.906729	0.700085
0.912824	0.687664
0.926285	0.658989
0.933212	0.641560
0.940588	0.621333
0.948384	0.598181
0.965660	0.534352
0.974913	0.486312
0.974913	0.486312
0.974913	0.486312
0.974913	0.486312
0.974913	0.486312
0.974913	0.486312
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.984921	0.413659
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266
0.995517	0.262266


==> data/pr/DRIVE_test_fb_Ours_ods.txt <==
Precision	Recall
0.816362	0.827439


==> data/pr/DRIVE_test_fb_Ours_ods_f.txt <==
0.822


==> data/pr/DRIVE_test_fb_Ours_ois_f.txt <==
0.824


==> data/pr/DRIVE_test_fb_Ricci_Line.txt <==
Precision	Recall
0.087578	1.000000
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127303	0.999500
0.127304	0.999500
0.127305	0.999500
0.127306	0.999500
0.127306	0.999500
0.127308	0.999500
0.127311	0.999500
0.127313	0.999500
0.127315	0.999499
0.127320	0.999499
0.127324	0.999499
0.127328	0.999499
0.127333	0.999494
0.127345	0.999482
0.127354	0.999475
0.127363	0.999463
0.127376	0.999450
0.127422	0.999436
0.127459	0.999421
0.127516	0.999401
0.127831	0.999274
0.128255	0.999143
0.129074	0.998891
0.130559	0.998506
0.137030	0.996831
0.142750	0.995264
0.150518	0.992999
0.160534	0.989812
0.187171	0.981013
0.203270	0.975302
0.220787	0.968850
0.261019	0.953148
0.284176	0.943676
0.308849	0.933425
0.333511	0.922201
0.382421	0.898025
0.406786	0.885420
0.430963	0.872452
0.454623	0.859216
0.500898	0.832413
0.523051	0.818439
0.544506	0.804377
0.585368	0.776084
0.605053	0.761304
0.624275	0.746701
0.643308	0.731822
0.680155	0.701930
0.697909	0.686523
0.715242	0.670842
0.749044	0.639480
0.765342	0.623349
0.781019	0.607326
0.795845	0.591563
0.822377	0.560220
0.834555	0.544454
0.845518	0.528967
0.855329	0.513793
0.873221	0.484160
0.881247	0.470505
0.888609	0.456638
0.901167	0.429936
0.906713	0.417126
0.911887	0.404616
0.916514	0.392284
0.924625	0.368354
0.928167	0.356724
0.931500	0.345203
0.934575	0.334167
0.940376	0.313376
0.943100	0.303193
0.945639	0.293308
0.950059	0.274017
0.952224	0.264654
0.954225	0.255664
0.956217	0.246890
0.959946	0.230169
0.961329	0.222050
0.963150	0.214298
0.964291	0.206729
0.966505	0.192499
0.967375	0.185691
0.968311	0.179038
0.970147	0.166474
0.971020	0.160438
0.971655	0.154675
0.972270	0.149089
0.973899	0.138377
0.974388	0.133188
0.974900	0.128339
0.976242	0.119068
0.976459	0.114589
0.976986	0.110361
0.978160	0.106293
0.979557	0.098468
0.980026	0.094696
0.980991	0.091189
0.981277	0.087694
0.981999	0.081339
0.982218	0.078184
0.982897	0.075283
0.983535	0.069839
0.984224	0.067094
0.984705	0.064628
0.985141	0.062142
0.985986	0.057443
0.986209	0.055176
0.986214	0.053034
0.986407	0.050996
0.986587	0.047163
0.986993	0.045446
0.986950	0.043735
0.986935	0.040329
0.986682	0.038821
0.986927	0.037397
0.986975	0.035963
0.986901	0.033270
0.986789	0.031948
0.986598	0.030703
0.986147	0.029573
0.987107	0.027347
0.987121	0.026254
0.987056	0.025249
0.986689	0.023490
0.986877	0.022626
0.986608	0.021824
0.987206	0.021078
0.986685	0.019619
0.986628	0.018881
0.986558	0.018187
0.986686	0.016748
0.987479	0.016091
0.988159	0.015446
0.988323	0.014826
0.988349	0.013726
0.988221	0.013149
0.987957	0.012630
0.988650	0.012084
0.990062	0.011058
0.990065	0.010607
0.989808	0.010085
0.990115	0.009235
0.990396	0.008842
0.990325	0.008456
0.990077	0.008046
0.990079	0.007378
0.989952	0.007053
0.989942	0.006687
0.989839	0.006368
0.989583	0.005865
0.989512	0.005607
0.989147	0.005373
0.988421	0.004881
0.988037	0.004624
0.988202	0.004412
0.989004	0.004215
0.988424	0.003754
0.988462	0.003600
0.987912	0.003411
0.987719	0.003227
0.987736	0.002931
0.987667	0.002768
0.987591	0.002640
0.989831	0.002395
0.991589	0.002270
0.993000	0.002132
0.994565	0.002027
0.996341	0.001807
0.996875	0.001725
0.996711	0.001639
0.996575	0.001502
0.996479	0.001414
0.997761	0.001366
0.998305	0.001285
0.999074	0.001148
0.999074	0.001097
0.999057	0.001033
1.000000	0.000983
1.000000	0.000871
1.000000	0.000810
1.000000	0.000761
1.000000	0.000667
1.000000	0.000628
1.000000	0.000568
1.000000	0.000534
1.000000	0.000455
1.000000	0.000418
1.000000	0.000378
1.000000	0.000353
1.000000	0.000288
1.000000	0.000258
1.000000	0.000224
1.000000	0.000173
1.000000	0.000153
1.000000	0.000128
1.000000	0.000112
1.000000	0.000089
1.000000	0.000079
1.000000	0.000079
1.000000	0.000079
1.000000	0.000079
1.000000	0.000079
1.000000	0.000079
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000061
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040
1.000000	0.000040


==> data/pr/DRIVE_test_fb_Ricci_Line_ods.txt <==
Precision	Recall
0.715242	0.670842


==> data/pr/DRIVE_test_fb_Ricci_Line_ods_f.txt <==
0.692


==> data/pr/DRIVE_test_fb_Ricci_Line_ois_f.txt <==
0.740


==> data/pr/DRIVE_test_fb_SE.txt <==
Precision	Recall
0.087578	1.000000
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.149439	0.979804
0.169534	0.962919
0.169534	0.962919
0.169534	0.962919
0.189589	0.948252
0.207942	0.935761
0.240363	0.916083
0.254584	0.908178
0.267764	0.901039
0.280046	0.894671
0.302118	0.883389
0.312033	0.878185
0.321442	0.873212
0.338738	0.864206
0.346798	0.860080
0.354489	0.856319
0.361717	0.852524
0.375324	0.845318
0.381714	0.841881
0.387791	0.838517
0.393731	0.835218
0.405028	0.828970
0.410382	0.825952
0.415494	0.822924
0.425394	0.817196
0.430244	0.814478
0.434985	0.811745
0.439635	0.809034
0.449120	0.803570
0.453418	0.801044
0.457622	0.798525
0.461715	0.796027
0.469734	0.791145
0.473686	0.788893
0.477594	0.786570
0.484978	0.781937
0.488649	0.779719
0.492216	0.777429
0.495883	0.775229
0.502736	0.770812
0.506123	0.768570
0.509532	0.766406
0.512828	0.764300
0.519328	0.759940
0.522480	0.757776
0.525723	0.755739
0.531869	0.751574
0.534952	0.749493
0.538075	0.747495
0.541106	0.745478
0.546968	0.741337
0.549892	0.739413
0.552787	0.737365
0.559089	0.733152
0.561820	0.731191
0.564514	0.729228
0.567230	0.727172
0.572740	0.723233
0.575505	0.721323
0.578338	0.719516
0.581146	0.717585
0.586515	0.713809
0.589221	0.711821
0.591825	0.709886
0.596921	0.706196
0.599481	0.704239
0.602003	0.702284
0.604532	0.700330
0.609628	0.696570
0.612018	0.694554
0.614422	0.692690
0.616844	0.690739
0.621798	0.686994
0.624139	0.684983
0.626623	0.683069
0.631354	0.679251
0.633689	0.677462
0.636003	0.675485
0.638581	0.673345
0.643164	0.669454
0.645430	0.667499
0.647686	0.665741
0.650062	0.663959
0.654477	0.660109
0.656803	0.658214
0.658949	0.656365
0.663348	0.652838
0.665431	0.650957
0.667576	0.649129
0.669743	0.647259
0.673935	0.643554
0.676110	0.641669
0.678295	0.639826
0.682441	0.635952
0.684516	0.634067
0.686518	0.632210
0.688547	0.630350
0.692555	0.626516
0.694622	0.624641
0.696637	0.622769
0.698631	0.620950
0.702599	0.617353
0.704572	0.615493
0.706727	0.613353
0.710664	0.609647
0.712604	0.607660
0.714664	0.605797
0.716581	0.603859
0.720600	0.600093
0.722582	0.598253
0.724550	0.596327
0.726490	0.594494
0.730253	0.590531
0.732242	0.588670
0.733869	0.586643
0.737651	0.582700
0.739485	0.580703
0.741349	0.578669
0.743179	0.576636
0.746819	0.572907
0.748634	0.570973
0.750507	0.569076
0.752217	0.566999
0.755614	0.563149
0.757477	0.561264
0.759233	0.559199
0.762825	0.555239
0.764796	0.552846
0.766468	0.550930
0.768266	0.548964
0.771965	0.545075
0.773819	0.543128
0.775494	0.541187
0.778870	0.537161
0.780548	0.535127
0.782161	0.533216
0.783983	0.531401
0.787215	0.527372
0.788782	0.525304
0.790479	0.523261
0.792121	0.521267
0.795215	0.517272
0.796909	0.515288
0.798437	0.513254
0.801450	0.509243
0.803111	0.507148
0.804752	0.505216
0.806329	0.503167
0.809402	0.499043
0.810826	0.496998
0.812381	0.494871
0.813864	0.492845
0.816963	0.488459
0.818514	0.486323
0.820015	0.484139
0.822820	0.479956
0.824226	0.477840
0.825671	0.475731
0.827085	0.473599
0.829936	0.469399
0.831273	0.467167
0.832726	0.465151
0.834059	0.463033
0.836857	0.458748
0.838155	0.456588
0.839467	0.454452
0.842047	0.450171
0.843327	0.448058
0.844642	0.445885
0.845966	0.443689
0.848584	0.439346
0.849840	0.437101
0.851307	0.434980
0.853846	0.430621
0.855146	0.428437
0.856473	0.426372
0.857659	0.424244
0.860704	0.419437
0.861973	0.417230
0.863340	0.415083
0.864567	0.412893
0.867185	0.408855
0.868429	0.406651
0.869583	0.404435
0.871871	0.400077
0.873181	0.398028
0.874359	0.395955
0.875688	0.393781
0.878061	0.389585
0.879192	0.387518
0.880498	0.385397
0.881688	0.383255
0.883926	0.379072
0.885003	0.376977
0.886176	0.374821
0.888372	0.370475
0.889348	0.368232
0.890505	0.366081
0.891563	0.363852
0.893775	0.359598
0.894946	0.357458
0.894946	0.357458
0.894946	0.357458
0.894946	0.357458
0.894946	0.357458
0.894946	0.357458
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.896040	0.355361
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070
0.897006	0.353070


==> data/pr/DRIVE_test_fb_SE_ods.txt <==
Precision	Recall
0.678295	0.639826


==> data/pr/DRIVE_test_fb_SE_ods_f.txt <==
0.658


==> data/pr/DRIVE_test_fb_SE_ois_f.txt <==
0.662


==> data/pr/DRIVE_test_fb_Wavelets.txt <==
Precision	Recall
0.087578	1.000000
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.360995	0.948908
0.371619	0.946390
0.371619	0.946390
0.371619	0.946390
0.382291	0.943891
0.393084	0.941213
0.414535	0.935846
0.425344	0.933046
0.436012	0.930217
0.446681	0.927364
0.467991	0.921751
0.478423	0.918876
0.488725	0.915830
0.509188	0.909823
0.519096	0.906739
0.528748	0.903540
0.538403	0.900503
0.556866	0.894070
0.565863	0.890738
0.574510	0.887510
0.583028	0.884203
0.599190	0.877579
0.606960	0.874186
0.614389	0.870782
0.628581	0.863850
0.635506	0.860416
0.642006	0.856938
0.648350	0.853331
0.660450	0.846484
0.666113	0.842961
0.671578	0.839307
0.676935	0.835855
0.687113	0.828761
0.691939	0.825327
0.696532	0.821783
0.705767	0.814526
0.710089	0.810966
0.714366	0.807321
0.718647	0.803699
0.726742	0.796593
0.730660	0.793087
0.734238	0.789502
0.737778	0.785860
0.744904	0.778823
0.748308	0.775275
0.751647	0.771694
0.758273	0.764549
0.761523	0.761029
0.764630	0.757564
0.767659	0.754057
0.773392	0.746912
0.776176	0.743366
0.778943	0.739882
0.784353	0.732667
0.786929	0.729265
0.789504	0.725698
0.792155	0.722115
0.796844	0.714998
0.799074	0.711451
0.801349	0.708042
0.803591	0.704530
0.808050	0.697381
0.810112	0.693997
0.812216	0.690479
0.816070	0.683427
0.818025	0.679986
0.820027	0.676367
0.821923	0.672839
0.825573	0.665840
0.827445	0.662487
0.829222	0.659067
0.830849	0.655671
0.834201	0.648634
0.835792	0.645135
0.837455	0.641640
0.840748	0.634882
0.842297	0.631344
0.843836	0.627741
0.845339	0.624404
0.848030	0.617356
0.849423	0.613968
0.850874	0.610689
0.852162	0.607298
0.854885	0.600689
0.856086	0.597263
0.857357	0.593911
0.859986	0.587030
0.861338	0.583799
0.862484	0.580505
0.863576	0.577141
0.865965	0.570517
0.867058	0.567319
0.868152	0.564049
0.870327	0.557515
0.871472	0.554292
0.872443	0.550965
0.873445	0.547708
0.875561	0.541105
0.876564	0.537916
0.877502	0.534740
0.878450	0.531449
0.880288	0.525193
0.881131	0.521878
0.881970	0.518651
0.883740	0.512363
0.884605	0.509239
0.885486	0.506123
0.886387	0.503056
0.887983	0.496821
0.888770	0.493589
0.889468	0.490435
0.890209	0.487394
0.891821	0.481247
0.892345	0.478129
0.893064	0.475050
0.894503	0.468842
0.895213	0.465834
0.895799	0.462740
0.896437	0.459703
0.897658	0.453713
0.898279	0.450658
0.898863	0.447553
0.899442	0.444573
0.900557	0.438673
0.901126	0.435665
0.901788	0.432741
0.903078	0.426974
0.903609	0.423998
0.904040	0.421152
0.904513	0.418184
0.905547	0.412395
0.906067	0.409619
0.906527	0.406869
0.907469	0.401147
0.907975	0.398347
0.908325	0.395411
0.908621	0.392618
0.909496	0.386846
0.909951	0.384053
0.910335	0.381420
0.910713	0.378613
0.911473	0.373177
0.911818	0.370459
0.912089	0.367710
0.912652	0.362302
0.912987	0.359750
0.913352	0.357039
0.913677	0.354436
0.914214	0.349212
0.914493	0.346555
0.914825	0.343983
0.915153	0.341528
0.915679	0.336379
0.915952	0.333824
0.916337	0.331178
0.916925	0.326096
0.917120	0.323639
0.917338	0.321143
0.917635	0.318616
0.917989	0.313646
0.918134	0.311256
0.918183	0.308778
0.918389	0.306296
0.918620	0.301401
0.918645	0.298969
0.918950	0.296727
0.919283	0.291895
0.919336	0.289628
0.919641	0.287369
0.919750	0.285043
0.920195	0.280634
0.920418	0.278390
0.920420	0.276070
0.920709	0.271818
0.920786	0.269645
0.920824	0.267407
0.920964	0.265249
0.921072	0.260989
0.921256	0.258885
0.921435	0.256845
0.921561	0.254793
0.921754	0.250555
0.921983	0.248593
0.922147	0.246703
0.922453	0.242769
0.922551	0.240890
0.922738	0.239052
0.922738	0.237224
0.923077	0.233716
0.923143	0.231851
0.923289	0.229982
0.923365	0.228086
0.923536	0.224403
0.923557	0.222645
0.923578	0.220825
0.923763	0.217288
0.923734	0.215488
0.923760	0.213699
0.923833	0.212060
0.924105	0.208616
0.924256	0.206962
0.924256	0.206962
0.924256	0.206962
0.924256	0.206962
0.924256	0.206962
0.924256	0.206962
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924215	0.205130
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529
0.924165	0.203529


==> data/pr/DRIVE_test_fb_Wavelets_ods.txt <==
Precision	Recall
0.748308	0.775275


==> data/pr/DRIVE_test_fb_Wavelets_ods_f.txt <==
0.762


==> data/pr/DRIVE_test_fb_Wavelets_ois_f.txt <==
0.767


==> data/pr/RIM-ONE-r3_val_fr_Human_ods.txt <==
Precision	Recall
0.9629	0.9412


==> data/pr/RIM-ONE-r3_val_fr_Human_ods_f.txt <==
0.952


==> data/pr/RIM-ONE-r3_val_fr_Human_points.txt <==
Precision	Recall
	0.9647    0.9739
    0.9838    0.9676
    0.9020    0.9398
    0.9781    0.9209
    0.9466    0.8797
    0.9455    0.9645
    0.9976    0.8159
    0.9761    0.9446
    1.0000    0.8789
    0.9850    0.9297
    0.9212    0.9990
    0.9355    0.9829
    0.9916    0.9754
    0.9210    0.9998
    0.9657    0.9528
    0.9615    0.9295
    0.9872    0.8349
    0.9182    0.9529
    0.9706    0.9893
    0.9453    0.8987
    0.9636    0.9782
    0.9942    0.9120
    0.9931    0.9206
    0.9628    0.9818
    0.9785    0.9767
    0.9865    0.9793
    0.9652    0.9745
    0.9926    0.9602
    0.9322    0.9081
    1.0000    0.8190
    0.9863    0.8831
    0.9936    0.9600
    0.9488    0.9665
    0.9773    0.9297
    0.9211    0.9558
    1.0000    0.8371
    0.9783    0.9446
    0.9625    0.9598
    0.9800    0.9860
    0.9680    0.9726
    0.9643    0.9904
    0.9893    0.9238
    0.9800    0.9439
    0.9855    0.9778
    0.9427    0.9472
    0.9761    0.9671
    0.9792    0.9360
    0.9802    0.9143
    0.9845    0.9891
    0.9364    0.9893
    0.9795    0.9542
    0.7474    0.9370
    0.9843    0.9574
    0.9855    0.9481
    0.9536    1.0000
    0.9433    0.9973
    0.8786    1.0000
    0.9699    0.9187
    0.9861    0.6501
    0.9443    0.9961
    

==> data/pr/RIM-ONE-r3_val_fr_VGG.txt <==
Precision	Recall
0.654158	1.000000
0.720062	0.999977
0.743299	0.999946
0.757186	0.999906
0.767094	0.999864
0.774873	0.999829
0.781293	0.999789
0.786831	0.999756
0.791665	0.999723
0.795982	0.999691
0.799922	0.999663
0.804639	0.999635
0.807907	0.999607
0.810961	0.999577
0.813820	0.999544
0.816488	0.999509
0.819039	0.999470
0.821451	0.999425
0.823767	0.999379
0.825996	0.999333
0.828099	0.999285
0.830160	0.999236
0.832114	0.999182
0.834031	0.999127
0.835856	0.999059
0.837683	0.998994
0.839446	0.998926
0.841144	0.998857
0.842808	0.998780
0.844432	0.998705
0.846044	0.998620
0.847600	0.998536
0.849114	0.998440
0.850626	0.998348
0.852111	0.998249
0.853571	0.998143
0.854990	0.998034
0.856430	0.997921
0.857850	0.997809
0.859200	0.997692
0.860567	0.997573
0.861932	0.997434
0.863258	0.997308
0.864598	0.997166
0.865934	0.997033
0.867220	0.996893
0.868523	0.996734
0.869821	0.996576
0.871123	0.996408
0.872416	0.996229
0.873670	0.996060
0.874949	0.995886
0.876231	0.995695
0.877502	0.995522
0.878774	0.995316
0.880040	0.995117
0.881291	0.994915
0.882558	0.994699
0.883841	0.994485
0.885142	0.994242
0.886452	0.994013
0.887757	0.993768
0.889057	0.993507
0.890351	0.993243
0.891682	0.992956
0.893007	0.992690
0.894363	0.992402
0.895746	0.992096
0.897114	0.991770
0.898503	0.991430
0.899946	0.991081
0.901385	0.990720
0.902859	0.990339
0.904361	0.989939
0.905872	0.989483
0.907419	0.989052
0.908961	0.988581
0.910581	0.988058
0.912262	0.987502
0.913945	0.986910
0.915655	0.986276
0.917427	0.985621
0.919284	0.984925
0.921202	0.984155
0.923196	0.983327
0.925258	0.982404
0.927353	0.981411
0.929655	0.980341
0.932043	0.979148
0.934527	0.977752
0.937162	0.976227
0.937429	0.976069
0.937714	0.975910
0.937984	0.975739
0.938262	0.975555
0.938544	0.975384
0.938840	0.975208
0.939138	0.975022
0.939450	0.974826
0.939743	0.974647
0.940029	0.974452
0.940308	0.974241
0.940613	0.974047
0.940911	0.973848
0.941211	0.973641
0.941530	0.973434
0.941836	0.973229
0.942150	0.973019
0.942455	0.972816
0.942768	0.972605
0.943087	0.972385
0.943399	0.972156
0.943726	0.971926
0.944056	0.971692
0.944377	0.971463
0.944703	0.971204
0.945027	0.970941
0.945346	0.970683
0.945686	0.970429
0.946037	0.970166
0.946362	0.969903
0.946697	0.969634
0.947067	0.969342
0.947412	0.969048
0.947756	0.968739
0.948132	0.968449
0.948530	0.968148
0.948878	0.967852
0.949252	0.967549
0.949631	0.967240
0.950015	0.966921
0.950423	0.966596
0.950819	0.966225
0.951211	0.965876
0.951619	0.965518
0.951989	0.965142
0.952408	0.964754
0.952832	0.964389
0.953242	0.964002
0.953653	0.963589
0.954076	0.963164
0.954524	0.962739
0.954975	0.962288
0.955432	0.961834
0.955879	0.961387
0.956334	0.960908
0.956811	0.960409
0.957276	0.959895
0.957747	0.959406
0.958227	0.958887
0.958717	0.958289
0.959224	0.957698
0.959754	0.957124
0.960302	0.956498
0.960814	0.955845
0.961335	0.955166
0.961882	0.954495
0.962426	0.953784
0.962999	0.953051
0.963572	0.952272
0.964132	0.951431
0.964716	0.950612
0.965375	0.949709
0.966009	0.948775
0.966661	0.947841
0.967263	0.946884
0.967966	0.945743
0.968665	0.944554
0.969401	0.943367
0.970065	0.942183
0.970770	0.940947
0.971632	0.939420
0.972482	0.937821
0.973282	0.936226
0.974051	0.934682
0.974920	0.932853
0.975815	0.930697
0.976935	0.928138
0.977861	0.925809
0.978698	0.923666
0.979737	0.920717
0.981178	0.916358
0.982293	0.912656
0.983388	0.908755
0.984772	0.903366
0.985625	0.900014
0.988475	0.884371
0.991200	0.866797
0.991824	0.862579
0.992106	0.860269


==> data/pr/RIM-ONE-r3_val_fr_VGG_ods.txt <==
Precision	Recall
0.955879	0.961387


==> data/pr/RIM-ONE-r3_val_fr_VGG_ods_f.txt <==
0.959


==> data/pr/STARE_test_fr_HED.txt <==
Precision	Recall
0.137303	0.998900
0.176087	0.996488
0.210589	0.994303
0.227781	0.993291
0.249055	0.991957
0.261172	0.991061
0.277258	0.989961
0.286889	0.989180
0.300098	0.988115
0.308267	0.987477
0.319696	0.986634
0.330333	0.985709
0.337083	0.985155
0.346698	0.984394
0.352785	0.983864
0.361526	0.982929
0.367197	0.982423
0.375409	0.981610
0.380765	0.981094
0.388415	0.980363
0.395887	0.979581
0.400759	0.979040
0.408054	0.978263
0.412870	0.977728
0.419793	0.976958
0.424213	0.976363
0.430871	0.975442
0.435254	0.974834
0.441686	0.973960
0.445951	0.973310
0.452170	0.972285
0.458472	0.971315
0.462658	0.970702
0.468750	0.969596
0.472789	0.968959
0.478889	0.967917
0.482995	0.967303
0.489064	0.966196
0.493040	0.965412
0.498971	0.964246
0.504881	0.963063
0.508959	0.962265
0.514937	0.961177
0.518946	0.960270
0.524889	0.959099
0.528917	0.958135
0.535055	0.956747
0.539139	0.955680
0.545296	0.954251
0.549419	0.953292
0.555533	0.951685
0.561772	0.950081
0.566010	0.948989
0.572381	0.947034
0.576738	0.945773
0.583210	0.943838
0.587497	0.942563
0.594023	0.940496
0.598485	0.938959
0.605393	0.936607
0.612378	0.934240
0.616988	0.932556
0.624133	0.929922
0.628892	0.928203
0.636272	0.925248
0.641072	0.923177
0.648794	0.919817
0.653969	0.917510
0.661782	0.913760
0.667251	0.911016
0.675479	0.906894
0.683834	0.902395
0.689849	0.899163
0.698547	0.894163
0.704615	0.890440
0.713837	0.884606
0.720192	0.880092
0.729944	0.873125
0.736560	0.868201
0.746694	0.860009
0.757375	0.851325
0.764861	0.845240
0.776133	0.834627
0.783855	0.827344
0.796126	0.814846
0.804488	0.805697
0.817754	0.790383
0.827070	0.779249
0.841619	0.760990
0.851453	0.747169
0.866724	0.724136
0.866724	0.724136
0.871753	0.715540
0.871753	0.715540
0.871753	0.715540
0.871753	0.715540
0.877091	0.706683
0.877091	0.706683
0.877091	0.706683
0.877091	0.706683
0.882731	0.697265
0.882731	0.697265
0.882731	0.697265
0.882731	0.697265
0.888139	0.687122
0.888139	0.687122
0.888139	0.687122
0.888139	0.687122
0.893702	0.676422
0.893702	0.676422
0.893702	0.676422
0.893702	0.676422
0.899516	0.665191
0.899516	0.665191
0.899516	0.665191
0.899516	0.665191
0.905543	0.652735
0.905543	0.652735
0.905543	0.652735
0.905543	0.652735
0.911445	0.640287
0.911445	0.640287
0.911445	0.640287
0.911445	0.640287
0.917466	0.626172
0.917466	0.626172
0.917466	0.626172
0.917466	0.626172
0.923322	0.611560
0.923322	0.611560
0.923322	0.611560
0.923322	0.611560
0.929210	0.595606
0.929210	0.595606
0.929210	0.595606
0.929210	0.595606
0.935345	0.578967
0.935345	0.578967
0.935345	0.578967
0.935345	0.578967
0.941354	0.560673
0.941354	0.560673
0.941354	0.560673
0.948203	0.540524
0.948203	0.540524
0.948203	0.540524
0.948203	0.540524
0.954099	0.518892
0.954099	0.518892
0.954099	0.518892
0.954099	0.518892
0.960302	0.495410
0.960302	0.495410
0.960302	0.495410
0.960302	0.495410
0.965991	0.469436
0.965991	0.469436
0.965991	0.469436
0.965991	0.469436
0.971815	0.439714
0.971815	0.439714
0.971815	0.439714
0.971815	0.439714
0.977351	0.407086
0.977351	0.407086
0.977351	0.407086
0.977351	0.407086
0.982848	0.370084
0.982848	0.370084
0.982848	0.370084
0.982848	0.370084
0.987606	0.328110
0.987606	0.328110
0.987606	0.328110
0.987606	0.328110
0.992186	0.278443
0.992186	0.278443
0.992186	0.278443
0.992186	0.278443
0.995823	0.219207
0.995823	0.219207
0.995823	0.219207
0.995823	0.219207
0.998712	0.142767
0.998712	0.142767
0.998712	0.142767
0.998712	0.142767
0.999940	0.041816
0.999940	0.041816
0.999940	0.041816
1.000000	0.000000


==> data/pr/STARE_test_fr_HED_ods.txt <==
Precision	Recall
0.796126	0.814846


==> data/pr/STARE_test_fr_HED_ods_f.txt <==
0.805


==> data/pr/STARE_test_fr_Human_points.txt <==
Precision	Recall
	0.5999	0.9641
   0.6520	0.9775
	0.6130	0.9716
	0.6564	0.9620
	0.6576	0.9542
	0.6338	0.9467
	0.6486	0.9503
	0.7246	0.8846
	0.6129	0.8930
	0.5897	0.8807


==> data/pr/STARE_test_fr_Lines.txt <==
Precision	Recall
0.105891	0.999996
0.105891	0.999996
0.105892	0.999993
0.105893	0.999993
0.105894	0.999978
0.105897	0.999971
0.105902	0.999953
0.105907	0.999927
0.105922	0.999918
0.105936	0.999876
0.105990	0.999841
0.106148	0.999772
0.106434	0.999731
0.107717	0.999584
0.109977	0.999449
0.118285	0.998777
0.130122	0.997719
0.160866	0.994326
0.188443	0.990043
0.238729	0.979396
0.298256	0.963149
0.341749	0.950256
0.410492	0.927207
0.456510	0.910321
0.522975	0.881598
0.565552	0.861499
0.624336	0.829025
0.660341	0.806340
0.710367	0.771399
0.739317	0.747201
0.778181	0.710920
0.811200	0.674586
0.829880	0.650858
0.854458	0.616234
0.868481	0.593080
0.887225	0.558249
0.898278	0.535948
0.912575	0.503429
0.920854	0.482545
0.932354	0.452691
0.941801	0.423870
0.947663	0.405227
0.955094	0.378225
0.958994	0.360636
0.964868	0.335151
0.968000	0.319151
0.972487	0.295738
0.974755	0.280870
0.978163	0.259339
0.980227	0.245857
0.983122	0.226275
0.985382	0.208312
0.986927	0.196910
0.988564	0.180336
0.989631	0.169864
0.991433	0.155000
0.992172	0.145597
0.993337	0.132208
0.993972	0.123730
0.994899	0.111406
0.995475	0.100254
0.995822	0.093265
0.996603	0.083983
0.997138	0.078250
0.997759	0.070369
0.998055	0.065382
0.998441	0.059105
0.998398	0.055296
0.998637	0.050006
0.998754	0.046669
0.998805	0.041775
0.998540	0.037336
0.998338	0.034825
0.998595	0.031277
0.998729	0.028884
0.999364	0.025754
0.999272	0.023940
0.999913	0.021063
1.000000	0.019586
1.000000	0.017063
1.000000	0.014943
1.000000	0.013573
1.000000	0.011816
1.000000	0.010658
1.000000	0.009122
1.000000	0.008133
1.000000	0.006712
1.000000	0.005733
1.000000	0.004595
1.000000	0.004062
1.000000	0.003262
1.000000	0.003262
1.000000	0.003021
1.000000	0.003021
1.000000	0.003021
1.000000	0.003021
1.000000	0.002783
1.000000	0.002783
1.000000	0.002783
1.000000	0.002783
1.000000	0.002526
1.000000	0.002526
1.000000	0.002526
1.000000	0.002526
1.000000	0.002294
1.000000	0.002294
1.000000	0.002294
1.000000	0.002294
1.000000	0.002078
1.000000	0.002078
1.000000	0.002078
1.000000	0.002078
1.000000	0.001903
1.000000	0.001903
1.000000	0.001903
1.000000	0.001903
1.000000	0.001724
1.000000	0.001724
1.000000	0.001724
1.000000	0.001724
1.000000	0.001541
1.000000	0.001541
1.000000	0.001541
1.000000	0.001541
1.000000	0.001426
1.000000	0.001426
1.000000	0.001426
1.000000	0.001426
1.000000	0.001317
1.000000	0.001317
1.000000	0.001317
1.000000	0.001317
1.000000	0.001202
1.000000	0.001202
1.000000	0.001202
1.000000	0.001202
1.000000	0.001086
1.000000	0.001086
1.000000	0.001086
1.000000	0.001086
1.000000	0.000992
1.000000	0.000992
1.000000	0.000992
1.000000	0.000851
1.000000	0.000851
1.000000	0.000851
1.000000	0.000851
1.000000	0.000742
1.000000	0.000742
1.000000	0.000742
1.000000	0.000742
1.000000	0.000640
1.000000	0.000640
1.000000	0.000640
1.000000	0.000640
1.000000	0.000553
1.000000	0.000553
1.000000	0.000553
1.000000	0.000553
1.000000	0.000454
1.000000	0.000454
1.000000	0.000454
1.000000	0.000454
1.000000	0.000372
1.000000	0.000372
1.000000	0.000372
1.000000	0.000372
1.000000	0.000310
1.000000	0.000310
1.000000	0.000310
1.000000	0.000310
1.000000	0.000259
1.000000	0.000259
1.000000	0.000259
1.000000	0.000259
1.000000	0.000218
1.000000	0.000218
1.000000	0.000218
1.000000	0.000218
1.000000	0.000171
1.000000	0.000171
1.000000	0.000171
1.000000	0.000171
1.000000	0.000115
1.000000	0.000115
1.000000	0.000115
1.000000	0.000115
1.000000	0.000070
1.000000	0.000070
1.000000	0.000070
1.000000	0.000000


==> data/pr/STARE_test_fr_Lines_ods.txt <==
Precision	Recall
0.739317	0.747201


==> data/pr/STARE_test_fr_Lines_ods_f.txt <==
0.743


==> data/pr/STARE_test_fr_VGG.txt <==
Precision	Recall
0.219719	0.989157
0.294156	0.985481
0.341228	0.982872
0.362080	0.981771
0.386015	0.980218
0.399178	0.979416
0.415853	0.978137
0.425501	0.977333
0.438310	0.976349
0.446152	0.975775
0.456809	0.974798
0.466475	0.973941
0.472554	0.973393
0.480996	0.972613
0.486329	0.972031
0.493906	0.971256
0.498740	0.970716
0.505621	0.969907
0.510132	0.969400
0.516539	0.968625
0.522693	0.967875
0.526645	0.967380
0.532413	0.966523
0.536167	0.965937
0.541645	0.965149
0.545257	0.964599
0.550505	0.963821
0.553922	0.963211
0.558881	0.962423
0.562240	0.961815
0.567040	0.960969
0.571874	0.960163
0.575043	0.959582
0.579628	0.958694
0.582744	0.958133
0.587328	0.957130
0.590274	0.956419
0.594891	0.955626
0.597799	0.955031
0.602084	0.954074
0.606637	0.953128
0.609375	0.952391
0.613595	0.951375
0.616561	0.950640
0.620788	0.949424
0.623684	0.948732
0.628058	0.947551
0.631013	0.946724
0.635271	0.945514
0.638020	0.944742
0.642324	0.943437
0.646607	0.942046
0.649415	0.941088
0.653859	0.939674
0.656726	0.938638
0.661080	0.937257
0.664080	0.936295
0.668666	0.934763
0.671707	0.933748
0.676185	0.932157
0.680642	0.930503
0.683794	0.929355
0.688683	0.927705
0.691949	0.926487
0.696930	0.924592
0.700186	0.923207
0.705075	0.920927
0.708351	0.919424
0.713287	0.916956
0.716750	0.915264
0.722036	0.912593
0.727408	0.909783
0.731060	0.907952
0.736640	0.904927
0.740309	0.902834
0.746231	0.899686
0.750332	0.897305
0.756533	0.893492
0.760849	0.890870
0.767622	0.886454
0.774408	0.881344
0.779184	0.877972
0.786395	0.872543
0.791389	0.868450
0.799013	0.861738
0.804393	0.857059
0.812913	0.849179
0.818684	0.843231
0.828084	0.833847
0.834561	0.826526
0.844913	0.814575
0.844913	0.814575
0.848601	0.810132
0.848601	0.810132
0.848601	0.810132
0.848601	0.810132
0.852358	0.805581
0.852358	0.805581
0.852358	0.805581
0.852358	0.805581
0.856192	0.800409
0.856192	0.800409
0.856192	0.800409
0.856192	0.800409
0.860186	0.795059
0.860186	0.795059
0.860186	0.795059
0.860186	0.795059
0.864302	0.789376
0.864302	0.789376
0.864302	0.789376
0.864302	0.789376
0.868427	0.783452
0.868427	0.783452
0.868427	0.783452
0.868427	0.783452
0.872971	0.777361
0.872971	0.777361
0.872971	0.777361
0.872971	0.777361
0.877388	0.770478
0.877388	0.770478
0.877388	0.770478
0.877388	0.770478
0.881930	0.763322
0.881930	0.763322
0.881930	0.763322
0.881930	0.763322
0.886620	0.755590
0.886620	0.755590
0.886620	0.755590
0.886620	0.755590
0.891381	0.747370
0.891381	0.747370
0.891381	0.747370
0.891381	0.747370
0.896435	0.738273
0.896435	0.738273
0.896435	0.738273
0.896435	0.738273
0.901670	0.728061
0.901670	0.728061
0.901670	0.728061
0.907445	0.717011
0.907445	0.717011
0.907445	0.717011
0.907445	0.717011
0.913026	0.704633
0.913026	0.704633
0.913026	0.704633
0.913026	0.704633
0.919503	0.691204
0.919503	0.691204
0.919503	0.691204
0.919503	0.691204
0.926348	0.675446
0.926348	0.675446
0.926348	0.675446
0.926348	0.675446
0.933050	0.657433
0.933050	0.657433
0.933050	0.657433
0.933050	0.657433
0.940162	0.636804
0.940162	0.636804
0.940162	0.636804
0.940162	0.636804
0.948086	0.611980
0.948086	0.611980
0.948086	0.611980
0.948086	0.611980
0.956873	0.581359
0.956873	0.581359
0.956873	0.581359
0.956873	0.581359
0.965813	0.543052
0.965813	0.543052
0.965813	0.543052
0.965813	0.543052
0.975375	0.490960
0.975375	0.490960
0.975375	0.490960
0.975375	0.490960
0.985485	0.412879
0.985485	0.412879
0.985485	0.412879
0.985485	0.412879
0.995327	0.257825
0.995327	0.257825
0.995327	0.257825
1.000000	0.000000


==> data/pr/STARE_test_fr_VGG_ods.txt <==
Precision	Recall
0.828084	0.833847


==> data/pr/STARE_test_fr_VGG_ods_f.txt <==
0.831


==> data/pr/STARE_test_fr_Wavelets.txt <==
Precision	Recall
0.076655	1.000000
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.187380	0.995637
0.265176	0.987506
0.265176	0.987506
0.265176	0.987506
0.308211	0.980926
0.339099	0.975312
0.383737	0.965305
0.401274	0.960774
0.416587	0.956694
0.430498	0.952880
0.454915	0.945569
0.465780	0.942133
0.476158	0.938889
0.495051	0.932547
0.503737	0.929609
0.512093	0.926691
0.520195	0.923842
0.535217	0.918160
0.542318	0.915233
0.549224	0.912566
0.555943	0.909907
0.568515	0.904480
0.574457	0.901790
0.580288	0.899270
0.591461	0.894175
0.596981	0.891764
0.602150	0.889404
0.607202	0.886927
0.616970	0.882407
0.621642	0.880232
0.626210	0.877986
0.630712	0.875622
0.639667	0.871361
0.643866	0.869229
0.647905	0.867170
0.655769	0.862857
0.659586	0.860711
0.663277	0.858535
0.666880	0.856384
0.674144	0.852191
0.677678	0.850252
0.680934	0.848256
0.684234	0.846247
0.690635	0.842240
0.693936	0.840155
0.697029	0.838213
0.702944	0.834383
0.705841	0.832367
0.708625	0.830321
0.711330	0.828414
0.716764	0.824552
0.719283	0.822673
0.721888	0.820645
0.726851	0.816577
0.729237	0.814574
0.731716	0.812641
0.733989	0.810730
0.738931	0.806986
0.741203	0.805059
0.743509	0.803158
0.745809	0.801311
0.750365	0.797606
0.752555	0.795694
0.754743	0.793826
0.759000	0.790053
0.760970	0.788161
0.762957	0.786243
0.764975	0.784165
0.768695	0.780175
0.770524	0.778212
0.772474	0.776294
0.774332	0.774279
0.778060	0.770269
0.779748	0.768273
0.781538	0.766312
0.785090	0.762277
0.786737	0.760341
0.788571	0.758339
0.790207	0.756294
0.793630	0.752254
0.795182	0.750198
0.796643	0.748097
0.798410	0.746055
0.801648	0.741884
0.803206	0.739784
0.804777	0.737720
0.807665	0.733519
0.809109	0.731520
0.810512	0.729327
0.812096	0.727363
0.814861	0.723155
0.816290	0.721073
0.817726	0.719044
0.820546	0.714613
0.821955	0.712560
0.823391	0.710515
0.824915	0.708306
0.827578	0.703932
0.828804	0.701669
0.830060	0.699461
0.831423	0.697305
0.834141	0.692881
0.835416	0.690580
0.836717	0.688245
0.839152	0.683761
0.840415	0.681455
0.841772	0.679204
0.842935	0.676857
0.845531	0.672191
0.846819	0.669751
0.848049	0.667338
0.849388	0.665056
0.852083	0.660418
0.853388	0.657828
0.854643	0.655239
0.857095	0.650265
0.858358	0.647731
0.859527	0.645252
0.860648	0.642754
0.863189	0.637659
0.864414	0.635065
0.865510	0.632333
0.866707	0.629649
0.869046	0.624155
0.870094	0.621468
0.871313	0.618792
0.873701	0.613061
0.874707	0.610088
0.875714	0.606967
0.876923	0.604223
0.879205	0.598359
0.880272	0.595533
0.881527	0.592575
0.883939	0.586740
0.885168	0.583720
0.886432	0.580774
0.887526	0.577658
0.889745	0.571779
0.890895	0.568602
0.891945	0.565453
0.893015	0.562320
0.895389	0.555637
0.896441	0.552295
0.897753	0.548927
0.899966	0.541863
0.901176	0.538300
0.902259	0.534749
0.903385	0.531245
0.905575	0.523935
0.906691	0.520578
0.907976	0.516894
0.909228	0.513103
0.911485	0.505441
0.912730	0.501710
0.913742	0.497808
0.916396	0.489828
0.917517	0.485719
0.918865	0.481682
0.919913	0.477589
0.922048	0.469187
0.923322	0.465165
0.924504	0.460658
0.925716	0.456197
0.927906	0.446753
0.929137	0.442179
0.930195	0.437290
0.932683	0.427740
0.933941	0.422904
0.935336	0.418250
0.936618	0.413232
0.939158	0.402926
0.940267	0.397560
0.941471	0.392125
0.944083	0.381000
0.945244	0.375366
0.946234	0.369433
0.947405	0.363455
0.949917	0.351005
0.950961	0.344619
0.952046	0.338016
0.952923	0.331589
0.955370	0.318030
0.956558	0.310909
0.957984	0.303688
0.960307	0.288582
0.961505	0.280764
0.962893	0.273080
0.963893	0.265317
0.965866	0.248357
0.966992	0.239857
0.967997	0.231156
0.969098	0.221591
0.971493	0.201609
0.972654	0.190691
0.973960	0.179149
0.976093	0.153487
0.976978	0.138641
0.978569	0.122733
0.980330	0.105357
0.984339	0.065399
0.988035	0.043459
0.988035	0.043459
0.988035	0.043459
0.988035	0.043459
0.988035	0.043459
0.988035	0.043459
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
0.990253	0.021426
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423
1.000000	0.001423


==> data/pr/STARE_test_fr_Wavelets_ods.txt <==
Precision	Recall
0.764975	0.784165


==> data/pr/STARE_test_fr_Wavelets_ods_f.txt <==
0.774


==> data/pr/STARE_test_fr_Wavelets_ois_f.txt <==
0.779


==> data/pr/STARE_test_fr_human_ods.txt <==
Precision	Recall
0.6388	0.9385


==> data/pr/STARE_test_fr_human_ods_f.txt <==
0.760

